Distributed Bounded Model Checking

Program verification is a resource-hungry task. This paper looks at the problem of parallelizing SMT-based automated program verification, specifically bounded model-checking, so that it can be distributed and executed on a cluster of machines. We present an algorithm that dynamically unfolds the call graph of the program and frequently splits it to create sub-tasks that can be solved in parallel. The algorithm is adaptive, controlling the splitting rate according to available resources, and also leverages information from the SMT solver to split where most complexity lies in the search. We implemented our algorithm by modifying CORRAL, the verifier used by Microsoft's Static Driver Verifier (SDV), and evaluate it on a series of hard SDV benchmarks.

==> figures/messageDiagram.txt <==
title Workflow of HYDRA

Server<-Listener:Started
Server->Listener:Program
Listener->Server:Waiting For Restart Signal
Listener->Client1:Spawn
Listener->Client2:Spawn
Client1->Server:ID?
Server->Client1:Assign ID
Client1->Server:Start
Server->Client1:Yes
Client2->Server:ID?
Server->Client2:Assign ID
Client2->Server:Start
Server->Client2:Wait
Client2->Server:Request Partition
Client1->Server:Enqueue Partition
Server->Client1:Update Split Rate
Server->Client2:Send Partition
Client1->Server:Outcome Bug
Server->Listener:Kill All And Restart
Listener->Client1:Kill
Listener->Client2:Kill
Listener->Server:Started


